Evaluating generative networks using Gaussian mixtures of image features

We develop a measure for evaluating the performance of generative networks given two sets of images. A popular performance measure currently used to do this is the Fr\'echet Inception Distance (FID). FID assumes that images featurized using the penultimate layer of Inception-v3 follow a Gaussian distribution, an assumption which cannot be violated if we wish to use FID as a metric. However, we show that Inception-v3 features of the ImageNet dataset are not Gaussian; in particular, every single marginal is not Gaussian. To remedy this problem, we model the featurized images using Gaussian mixture models (GMMs) and compute the 2-Wasserstein distance restricted to GMMs. We define a performance measure, which we call WaM, on two sets of images by using Inception-v3 (or another classifier) to featurize the images, estimate two GMMs, and use the restricted $2$-Wasserstein distance to compare the GMMs. We experimentally show the advantages of WaM over FID, including how FID is more sensitive than WaM to imperceptible image perturbations. By modelling the non-Gaussian features obtained from Inception-v3 as GMMs and using a GMM metric, we can more accurately evaluate generative network performance.

==> csv/hist_inception_v3_marginal.csv <==
x, y
0.0, 2.7388067842996553
0.16666667, 0.6819109147392883
0.33333334, 0.49705920619647687
0.5, 0.40151237561456893
0.6666667, 0.33321337916818305
0.8333333, 0.2745168319971657
1.0, 0.23322535869012237
1.1666666, 0.19433432096999267
1.3333334, 0.1492018120699033
1.5, 0.11895333528662445
1.6666666, 0.09374620424803229
1.8333334, 0.07214021645535952
2.0, 0.05509540044794727
2.1666667, 0.044772579008625524
2.3333333, 0.030128421595718446
2.5, 0.023646609778312882
2.6666667, 0.018005058582557184
2.8333333, 0.010923053247850114
3.0, 0.007202013130450624
3.1666667, 0.005761618746418298
3.3333333, 0.00492137563914126
3.5, 0.0027607717000060726
3.6666667, 0.0015604384104882891
3.8333333, 0.0020405703869610103
4.0, 0.0012003372388371455
4.1666665, 0.0006001669023256543
4.3333335, 0.0009602697910697164
4.5, 0.0007202023433022873
4.6666665, 0.00048013352186052343
4.8333335, 0.0006001686194185727
5.0, 0.0006001686194185727

==> csv/hist_resnet18_marginal.csv <==
x, y
0.0, 1.3124886795226023
0.16666667, 0.7768797024844523
0.33333334, 0.6177975138096224
0.5, 0.5140690508499198
0.6666667, 0.438980470076956
0.8333333, 0.3687049559466654
1.0, 0.32430163565169856
1.1666666, 0.2640138329138734
1.3333334, 0.2255069629726468
1.5, 0.1833898674334652
1.6666666, 0.16497856195301752
1.8333334, 0.14151344101165028
2.0, 0.118770124469459
2.1666667, 0.09915574727683595
2.3333333, 0.08555781002815131
2.5, 0.06762797360874971
2.6666667, 0.054872598007569405
2.8333333, 0.04717111326446599
3.0, 0.03983071043504654
3.1666667, 0.03080566905688107
3.3333333, 0.0250295703035942
3.5, 0.019253515618149385
3.6666667, 0.018170531357769693
3.8333333, 0.014319802240998604
4.0, 0.011191121962070076
4.1666665, 0.010108081239809122
4.3333335, 0.006498070816685851
4.5, 0.006979409395699617
4.6666665, 0.006859055127013332
4.8333335, 0.005174389724397992
5.0, 0.005174389724397992

==> csv/hist_resnet50_marginal.csv <==
x, y
0.0, 1.1141999667942535
0.16666667, 1.3033199611580384
0.33333334, 1.07484006406546
0.5, 0.7807199069309345
0.6666667, 0.547920130634339
0.8333333, 0.3523199580001881
1.0, 0.23352005567551987
1.1666666, 0.1624799225235355
1.3333334, 0.10584002523422843
1.5, 0.07380001759529534
1.6666666, 0.05675997293473581
1.8333334, 0.04656001110077169
2.0, 0.032759984378822146
2.1666667, 0.026760025520349045
2.3333333, 0.02267998918533841
2.5, 0.015839992446903015
2.6666667, 0.014280013618482227
2.8333333, 0.011639994449618125
3.0, 0.006599996852876257
3.1666667, 0.006000005722051355
3.3333333, 0.0041999979972848905
3.5, 0.002399998855591366
3.6666667, 0.0014400013732923252
3.8333333, 0.0015599992561343879
4.0, 0.0008400008010871898
4.1666665, 0.00047999908447440246
4.3333335, 0.0
4.5, 0.0
4.6666665, 0.00023999954223720123
4.8333335, 0.0
5.0, 0.0

==> csv/hist_resnext101_32x8d_marginal.csv <==
x, y
0.0, 2.1182823025175805
0.16666667, 1.3759474779439487
0.33333334, 0.8917378879084152
0.5, 0.5594511223320097
0.6666667, 0.37128751427035656
0.8333333, 0.23232461879767713
1.0, 0.14856300667960615
1.1666666, 0.09672188831809841
1.3333334, 0.06756136733490974
1.5, 0.04596093017632403
1.6666666, 0.0333606513057461
1.8333334, 0.020040405586021184
2.0, 0.012960253025253882
2.1666667, 0.008520178528883503
2.3333333, 0.00720014056958549
2.5, 0.003360065599139895
2.6666667, 0.0022800477753350218
2.8333333, 0.002160042170875647
3.0, 0.0009600187426113987
3.1666667, 0.0006000125724565847
3.3333333, 0.00048000937130569934
3.5, 0.00012000234282642484
3.6666667, 0.0
3.8333333, 0.0
4.0, 0.0
4.1666665, 0.00012000217116202387
4.3333335, 0.0
4.5, 0.0
4.6666665, 0.0
4.8333335, 0.0
5.0, 0.0

==> csv/k_inception_v3.csv <==
x, y
1, 500068510.9185088
5, 498469191.39817494
10, 477942034.93027663
15, 423167287.7144545
20, 401228341.91143495
25, 377240642.5388682
30, 358136394.24435127
35, 308882244.91602385
40, 283046015.58375835
45, 272031893.30737984
50, 247514410.15996414

==> csv/k_resnet18.csv <==
x, y
1, 97794079.35444926
5, 92630254.3739582
10, 91484099.8113528
15, 91065387.2879047
20, 90847378.87331122
25, 90654848.03176984
30, 89904215.66965742
35, 89352037.48195203
40, 88538295.6874396
45, 87475976.64663322
50, 86500868.0227295

==> csv/k_resnet50.csv <==
x, y
1, 263188313.24187213
5, 247591473.49962184
10, 244313607.02187684
15, 232463850.96103474
20, 187881842.5751652
25, 127565665.17862113
30, 41660130.047559634
35, -39895640.25753683
40, -105748818.10455507
45, -140971441.0146591
50, -182182886.76001555

==> csv/k_resnext101_32x8d.csv <==
x, y
1, 296503733.0972779
5, 262096326.22230652
10, 261438274.0657767
15, 256424002.84071913
20, 221957969.0872429
25, 174834747.4796134
30, 140048994.311809
35, 83745834.20833036
40, 45519823.75720617
45, 25637918.998871744
50, -473822.35271921754

==> csv/perturbed_targeted.csv <==
sigma, 0.0001, 0.001, 0.01, 0.05, 0.1, 0.2, 0.5, 1.0, 2.0
R_FID, 1.0, 1.0, 1.04, 1.32, 1.77, 3.1, 3.99, 3.99, 3.99
R, 1.03, 1.04, 1.01, 1.11, 1.2, 1.44, 1.53, 1.53, 1.53
